From downtown to the outskirts: a radio survey of the Orion Nebula Cluster

We present a newly enlarged census of the compact radio population towards the Orion Nebula Cluster (ONC) using high-sensitivity continuum maps (3-10 $\mu$Jy bm$^{-1}$) from a total of $\sim30$ h centimeter-wavelength observations over an area of $\sim$20$'\times20'$ obtained in the C-band (4$-$8 GHz) with the Karl G. Jansky Very Large Array (VLA) in its high-resolution A-configuration. We thus complement our previous deep survey of the innermost areas of the ONC, now covering the field of view of the Chandra Orion Ultra-deep Project (COUP). Our catalog contains 521 compact radio sources of which 198 are new detections. Overall, we find that 17% of the (mostly stellar) COUP sources have radio counterparts, while 53% of the radio sources have COUP counterparts. Most notably, the radio detection fraction of X-ray sources is higher in the inner cluster and almost constant for $r>3'$ (0.36 pc) from $\theta^1$ Ori C suggesting a correlation between the radio emission mechanism of these sources and their distance from the most massive stars at the center of the cluster, for example due to increased photoionisation of circumstellar disks. The combination with our previous observations four years prior lead to the discovery of fast proper motions of up to $\sim$373 km s$^{-1}$ from faint radio sources associated with ejecta of the OMC1 explosion. Finally, we search for strong radio variability. We found changes in flux density by a factor of $\lesssim$5 within our observations and a few sources with changes by a factor $>$10 on long timescales of a few years.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
